Sequential Structure and Control Co-design of Lightweight Precision Stages with Active control of flexible modes

Precision motion stages are playing a prominent role in various manufacturing equipment. The drastically increasing demand for higher throughput in integrated circuit (IC) manufacturing and inspection calls for the next-generation precision stages that have light weight and high control bandwidth simultaneously. In today's design techniques, the stage's first flexible mode is limiting its achievable control bandwidth, which enforces a trade-off between the stage's acceleration and closed-loop stiffness and thus limits the system's overall performance. To overcome this challenge, this paper proposes a new hardware design and control framework for lightweight precision motion stages with the stage's low-frequency flexible modes actively controlled. Our method proposes to minimize the resonance frequency of the controlled mode to reduce the stage's weight, and to maximize that of the uncontrolled mode to enable high control bandwidth. In addition, the proposed framework determines the placement of the actuators and sensors to maximize the controllability/observability of the stage's controlled flexible mode while minimizing that of the uncontrolled mode, which effectively simplifies the controller designs. Two case studies are used to evaluate the effectiveness of the proposed framework. Simulation results show that the stage designed using the proposed method has a weight reduction of more than 55% compared to a baseline stage design. Improvement in control bandwidth was also achieved. These results demonstrate the effectiveness of the proposed method in achieving lightweight precision positioning stages with high acceleration, bandwidth, and precision.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

